Two Peculiar Fast Transients in a Strongly Lensed Host Galaxy

A massive galaxy cluster can serve as a magnifying glass for distant stellar populations, with strong gravitational lensing exposing details in the lensed background galaxies that would otherwise be undetectable. The MACS J0416.1-2403 cluster (hereafter MACS0416) is one of the most efficient lenses in the sky, and in 2014 it was observed with high-cadence imaging from the Hubble Space Telescope (HST). Here we describe two unusual transient events that appeared behind MACS0416 in a strongly lensed galaxy at redshift $z = 1.0054 \pm 0.0002$. These transients---designated HFF14Spo-NW and HFF14Spo-SE and collectively nicknamed "Spock"---were faster and fainter than any supernova (SN), but significantly more luminous than a classical nova. They reached peak luminosities of $\sim10^{41}$ erg s$^{-1}$ ($M_{\rm AB} < -14$ mag) in 5 rest-frame days, then faded below detectability in roughly the same time span. Models of the cluster lens suggest that these events may be spatially coincident at the source plane, but are most likely not temporally coincident. We find that HFF14Spo can be explained as a luminous blue variable (LBV), a recurrent nova (RN), or a pair of stellar microlensing events. To distinguish between these hypotheses will require a clarification of the positions of nearby critical curves, along with high-cadence monitoring of the field that could detect new transient episodes in the host galaxy.

==> arxiv_metadata.txt <==

S. A. Rodney, I. Balestra, M. Bradac, G. Brammer, T. Broadhurst, G. B. Caminha, G. Chirivi, J. M. Diego, A. V. Filippenko, R. J. Foley, O. Graur, C. Grillo, S. Hemmati, J. Hjorth, A. Hoag, M. Jauzac, S. W. Jha, R. Kawamata, P. L. Kelly, C. McCully, B. Mobasher, A. Molino, M. Oguri, J. Richard, A. G. Riess, P. Rosati, K. B. Schmidt, J. Selsing, K. Sharon, L.-G. Strolger, S. H. Suyu, T. Treu, B. J. Weiner, L. L. R. Williams and A. Zitrin


A massive galaxy cluster can serve as a magnifying glass for distant stellar populations, with strong gravitational lensing exposing details in the lensed background galaxies that would otherwise be undetectable. The MACS J0416.1-2403 cluster (hereafter MACS0416) is one of the most efficient lenses in the sky, and in 2014 it was observed with high-cadence imaging from the Hubble Space Telescope (HST). Here we describe two unusual transient events that appeared behind MACS0416 in a strongly lensed galaxy at redshift $z = 1.0054 \pm 0.0002$. These transients---designated HFF14Spo-NW and HFF14Spo-SE and collectively nicknamed "Spock"---were faster and fainter than any supernova (SN), but significantly more luminous than a classical nova. They reached peak luminosities of $\sim10^41$ erg s$^{−1}$ ($M_{\rm AB} < −14$ mag) in 5 rest-frame days, then faded below detectability in roughly the same time span. Models of the cluster lens suggest that these events may be spatially coincident at the source plane, but are most likely not temporally coincident. We find that HFF14Spo can be explained as a luminous blue variable (LBV), a recurrent nova (RN), or a pair of stellar microlensing events. To distinguish between these hypotheses will require a clarification of the positions of nearby critical curves, along with high-cadence monitoring of the field that could detect new transient episodes in the host galaxy.


